Safe Reinforcement Learning on Autonomous Vehicles

There have been numerous advances in reinforcement learning, but the typically unconstrained exploration of the learning process prevents the adoption of these methods in many safety critical applications. Recent work in safe reinforcement learning uses idealized models to achieve their guarantees, but these models do not easily accommodate the stochasticity or high-dimensionality of real world systems. We investigate how prediction provides a general and intuitive framework to constraint exploration, and show how it can be used to safely learn intersection handling behaviors on an autonomous vehicle.

==> reviews.txt <==
Reviewer 2 of IROS 2018 submission 612

Comments to the author
======================

This paper addresses a problem of safely learn intersection
handling behaviors for an autonomous vehicle with reliable
predictions, which is critical for autonomous driving. 

However, the problem formulation of this paper imposed very
restrictive assumptions on the behaviors of the other
uncontrolled cars (which they refer to as 'traffic cars'),
in order to make accurate predictions and avoid unsafe
actions. For example, it was assumed that there exists some
underlying distribution for the traffic cars such that the
authors try to approximate the mean and variance using
Chebyshev's inequality. It was also assumed that all
traffic cars take constant velocity, which greatly
simplified the learning task but is very unrealistic for
this intersection-passing task. With these two assumptions,
the ego car can make highly reliable predictions as in
simulations and that is how it avoids collisions in the
training period. I suggest the authors change the
application scenario such that the accurate prediction
assumption is more realistic. Also, it is helpful to do
some theoretical analysis on how the uncertainty in
prediction model propagates to the uncertainty in safety
guarantees. 

The paper also needs to be improved regarding its writing
style, as it is not rigorous or organized enough:

CORRECTED SUM, CLARIFIED DIFFERENCE
1. There are many undefined symbols such as \Pi^{ego} (Page
2), p(\tau^i) (Page 3, it does not look like a probability
as it is a summation instead of a product), \tau^{i,j}
(Page 3, if \tau^{i,j} = (x^i_j, a^i_j, r^i_j) then it does
not make sense to compute |\tau^{i,j} - E(\tau^{i,j})|),
just to name a few. 

STARTS WITH GENERAL SOTCHASTIC GAMES AND CLEARLY STATES EACH ASSUMPTION MADE, WE NOTE THAT CHANGES ARE INCLUDED IN ERROR BOUNDS
2. The stochastic game is defined in the second paragraph
of Section 2 but never used later. Instead of using the
transition function P in stochastic game notation, the
authors switched to some other notations with f^{i,j} and
\varepsilon in Section 4, without explanation to their
connection. 

DQN USES IMAGE INPUT, THATS HIGH DIMENSION
3. It was mentioned for several times in the abstract and
introduction section that their method scales better to
higher dimensions but was neither illustrated in their
experiment nor explained in their method.
 
SHIELDS WAS MENTIONED SEVERAL TIMES
4. Last but not least, the idea that accurate predictions
are used as 'shields' to guarantee safe reinforcement
learning is kind of hidden in this paper and very hard to
capture (I think that is also the key point of [9]). But
that is what I think the most important point of this
paper. 

Comments on the Video Attachment
================================

The video clearly showed the application scenario, i.e. the
ego car decides when to make a turn at a crossing in heavy
traffic or light traffic conditions. Easy to follow. 


------------------------------

Reviewer 3 of IROS 2018 submission 612

Comments to the author
======================

The paper deals with reinforcement learning (RL) for
handling unprotected left turns of a self-driving car.
The main idea is:
 - Consider few high level options: "stay" or "go with
profile 1", ..., "go with profile 3"
 - Perform a naive prediction of what other vehicles will
do (simply continue with same velocity)
 - Filter out all options that leads to an accident
 - Train a deep Q network to pick from the rest of the
options

This is a fine paper, and the results look good. My concern
is that I don't find it particularly novel.


Comments on the Video Attachment
================================

The video of the simulation is fine. The video of the real
car is not clear (better to show your actual detection
overlaid on top of the raw measurements).

------------------------------------

Reviewer 4 of IROS 2018 submission 612

Comments to the author
======================

The authors investigated how a prediction model can be used
to constraint explorations in RL, and used it to optimize
intersection behaviors on an autonomous vehicle by masking
undesired actions at each time step. The proposed idea of
adding safety constraints to machine learning results is
promising and should be considered for real-world
applications. 

STARTS WITH GENERAL SOTCHASTIC GAMES AND CLEARLY STATES EACH ASSUMPTION MADE, WE NOTE THAT CHANGES ARE INCLUDED IN ERROR BOUNDS
Though the overall idea is interesting, the details raise
some concerns. For the prediction model, first, it doesn't
give description on how this model is developed (e.g. what
kind of data is used, what assumptions it is based on, what
the accuracy of the prediction is); second, if the actions
following the current action are to be changed, the actual
future will be different from the prediction, thus possibly
leading the safety constrained action that based on the
prediction to be false/misleading. 

WE WANTED TO EXPLORE 
As the authors mentioned, there are two learned models
based on two objectives. It seems the two models are
learned separately with its own objective. If so, how do
the two models act in the application, separately or
jointly? To me, the two objectives should be considered
together in one unified network in order to output an
integral action. 

ITS BASED ON SAFETY AND WHATS LEARNED BY RL
Another question is the test case. The authors didn't
clearly describe the foundation of the simulation and its
purpose.  It seems the possible actions for the vehicle at
the intersection is just wait or turn left. How is the
decision at the intersection made, e.g. based on what kind
of information, in compliance with what kinds of rules,
etc.? If the right turn is also taken as a choice of the
actions, how will it change the proposed framework? Only
consider the safety and disruptions to other vehicle may
not be enough in a decision making at an intersection. 

The real-world testing is just simply described. Can the
model developed from simulation be directly used in the
real-world testing? If not, what are the primary adaptions?
And what the inconsistency between the simulation and
real-world implementation?


Comments on the Video Attachment
================================

The video doesn't show the smartness of the learned
approach. Similar performance can also be achieved with
other model based methods. In the test on the real vehicle,
it seems the ego vehicle didn't take any action but kept
waiting at the intersection. 
